On the Advantage of Coherent LoRa Detection in the Presence of Interference

It has been shown that the coherent detection of LoRa signals only provides marginal gains of around 0.7 dB on the additive white Gaussian noise (AWGN) channel. However, ALOHA-based massive Internet of Things systems, including LoRa, often operate in the interference-limited regime. Therefore, in this work, we examine the performance of the LoRa modulation with coherent detection in the presence of interference from another LoRa user with the same spreading factor. We derive rigorous symbol- and frame error rate expressions as well as bounds and approximations for evaluating the error rates. The error rates predicted by these approximations are compared against error rates found by Monte Carlo simulations and shown to be very accurate. We also compare the performance of LoRa with coherent and non-coherent receivers and we show that the coherent detection of LoRa is significantly more beneficial in interference scenarios than in the presence of only AWGN. For example, we show that coherent detection leads to a 2.5 dB gain over the standard non-coherent detection for a signal-to-interference ratio (SIR) of 3 dB and up to a 10 dB gain for an SIR of 0 dB.

==> figs/data/APP_FER_NONcoh_SF11_F20_Pi-3.00_OS5.dat <==
-24.00 9.999998e-01
-23.00 9.998312e-01
-22.00 9.844039e-01
-21.00 7.995364e-01
-20.00 4.091463e-01
-19.00 1.745779e-01
-18.00 8.680838e-02
-17.00 4.375735e-02
-16.00 1.991743e-02
-15.00 7.933006e-03
-14.00 2.705732e-03
-13.00 7.791110e-04
-12.00 1.941714e-04
-11.00 4.882808e-05
-10.00 1.659246e-05


==> figs/data/APP_FER_NONcoh_SF7_FrLen20_Pi-3.00_OS5.dat <==
-14.00 1.000000e+00
-13.00 9.999912e-01
-12.00 9.990794e-01
-11.00 9.751200e-01
-10.00 8.186331e-01
-9.00 5.216287e-01
-8.00 2.933989e-01
-7.00 1.713659e-01
-6.00 9.899735e-02
-5.00 5.313937e-02
-4.00 2.606097e-02
-3.00 1.168061e-02
-2.00 4.883695e-03
-1.00 2.021394e-03
0.00 9.082752e-04
1.00 4.643628e-04


==> figs/data/APP_FER_NONcoh_SF9_F20_Pi-3.00_tauCFO0.00_OS5_newCorrected_window5_noOmega_IoT.dat <==
-18.00 9.999724e-01
-17.00 9.966315e-01
-16.00 9.255023e-01
-15.00 6.298890e-01
-14.00 3.062878e-01
-13.00 1.513728e-01
-12.00 8.229158e-02
-11.00 4.272018e-02
-10.00 1.993686e-02
-9.00 8.177231e-03
-8.00 2.897024e-03
-7.00 8.830238e-04
-6.00 2.420855e-04
-5.00 6.995934e-05
-4.00 2.619522e-05


==> figs/data/APP_FER_NONcoh_SF9_FrLen20_Pi-3.00_OS5.dat <==
-19.00 1.000000e+00
-18.00 9.999755e-01
-17.00 9.969366e-01
-16.00 9.304557e-01
-15.00 6.465236e-01
-14.00 3.254617e-01
-13.00 1.643719e-01
-12.00 8.928281e-02
-11.00 4.599443e-02
-10.00 2.133223e-02
-9.00 8.759344e-03
-8.00 3.163459e-03
-7.00 1.027924e-03
-6.00 3.315596e-04
-5.00 1.265955e-04


==> figs/data/APP_FER_SF7_FrLen20_Pi-3.00_OS5.dat <==
-14.00 9.997133e-01
-13.00 9.924605e-01
-12.00 9.229648e-01
-11.00 6.819877e-01
-10.00 3.561404e-01
-9.00 1.505255e-01
-8.00 6.790244e-02
-7.00 3.469389e-02
-6.00 1.800463e-02
-5.00 9.048593e-03
-4.00 4.413944e-03
-3.00 2.135282e-03
-2.00 1.062812e-03
-1.00 5.645349e-04
0.00 3.218103e-04
1.00 1.905015e-04


==> figs/data/APP_FER_SF9_FrLen20_Pi-3.00_OS5.dat <==
-19.00 9.996215e-01
-18.00 9.869442e-01
-17.00 8.659242e-01
-16.00 5.288810e-01
-15.00 2.084393e-01
-14.00 7.175128e-02
-13.00 3.033926e-02
-12.00 1.442466e-02
-11.00 6.631363e-03
-10.00 2.851081e-03
-9.00 1.152076e-03
-8.00 4.529274e-04
-7.00 1.871982e-04
-6.00 8.839581e-05
-5.00 4.756260e-05


==> figs/data/APP_FER_coh_SF11_F20_Pi-3.00_OS5.dat <==
-24.00 9.992783e-01
-23.00 9.720920e-01
-22.00 7.565158e-01
-21.00 3.453369e-01
-20.00 9.976185e-02
-19.00 3.131649e-02
-18.00 1.335505e-02
-17.00 5.888297e-03
-16.00 2.391866e-03
-15.00 8.767398e-04
-14.00 2.900423e-04
-13.00 9.052317e-05
-12.00 3.047156e-05
-11.00 1.291920e-05
-10.00 6.656668e-06


==> figs/data/APP_FER_coh_SF9_F20_Pi-3.00_tauCFO0.00_OS5_newCorrected_window5_s2_setN8_IoT.dat <==
-18.00 9.865664e-01
-17.00 8.629491e-01
-16.00 5.216857e-01
-15.00 2.010140e-01
-14.00 6.696411e-02
-13.00 2.783422e-02
-12.00 1.321602e-02
-11.00 6.047875e-03
-10.00 2.547560e-03
-9.00 9.755963e-04
-8.00 3.407068e-04
-7.00 1.129143e-04
-6.00 3.934233e-05
-5.00 1.614809e-05
-4.00 7.711643e-06


==> figs/data/APP_NONcoh_SF7_Pi-3.00_OS5.dat <==
-14.00 5.897576e-01
-13.00 4.496848e-01
-12.00 3.039030e-01
-11.00 1.767743e-01
-10.00 8.823314e-02
-9.00 4.056261e-02
-8.00 1.979421e-02
-7.00 1.067393e-02
-6.00 5.772913e-03
-5.00 2.933603e-03
-4.00 1.379487e-03
-3.00 6.007683e-04
-2.00 2.470190e-04
-1.00 1.014666e-04
0.00 4.548469e-05


==> figs/data/APP_NONcoh_SNR_SIR_SF7_FrLen20_OS5_PERtarget0.10_newCorrected_window5_noOmega.dat <==
10.000 -8.495
9.500 -8.483
9.000 -8.466
8.500 -8.444
8.000 -8.415
7.500 -8.376
7.000 -8.325
6.500 -8.255
6.000 -8.162
5.500 -8.036
5.000 -7.864
4.500 -7.620
4.000 -7.277
3.500 -6.801
3.000 -6.154
2.500 -5.357
2.000 -4.350
1.500 -3.035
1.000 -1.233
0.500 1.585
-0.000 7.203


==> figs/data/APP_NONcoh_SNR_SIR_SF7_FrLen20_Pi0.00_OS5_PERtarget0.10.dat <==
10.000 -8.492
9.500 -8.478
9.000 -8.460
8.500 -8.436
8.000 -8.405
7.500 -8.364
7.000 -8.308
6.500 -8.234
6.000 -8.134
5.500 -7.998
5.000 -7.814
4.500 -7.552
4.000 -7.188
3.500 -6.688
3.000 -6.018
2.500 -5.213
2.000 -4.191
1.500 -2.858
1.000 -0.987
0.500 1.948
-0.000 8.264


==> figs/data/APP_SF11_Pi-3.00_OS3.dat <==
-24.00 5.399621e-01
-23.00 3.594112e-01
-22.00 1.941396e-01
-21.00 8.183354e-02
-20.00 2.876524e-02
-19.00 1.097434e-02
-18.00 5.149271e-03
-17.00 2.468019e-03
-16.00 1.089521e-03
-15.00 4.324164e-04
-14.00 1.507558e-04
-13.00 4.448354e-05
-12.00 1.053690e-05
-11.00 1.873521e-06


==> figs/data/APP_SF9_Pi-3.00_OS3.dat <==
-19.00 5.813591e-01
-18.00 4.209083e-01
-17.00 2.601815e-01
-16.00 1.322620e-01
-15.00 5.599141e-02
-14.00 2.273999e-02
-13.00 1.065470e-02
-12.00 5.456682e-03
-11.00 2.674394e-03
-10.00 1.199673e-03
-9.00 4.846561e-04
-8.00 1.723827e-04
-7.00 5.205057e-05
-6.00 1.267072e-05
-5.00 2.328369e-06


==> figs/data/APP_coh_SF11_Pi-3.00_OS5.dat <==
-24.00 3.037855e-01
-23.00 1.641249e-01
-22.00 6.842616e-02
-21.00 2.110940e-02
-20.00 5.322220e-03
-19.00 1.625947e-03
-18.00 6.855448e-04
-17.00 2.993816e-04
-16.00 1.207549e-04
-15.00 4.405682e-05


==> figs/data/APP_coh_SF7_Pi-3.00_OS5.dat <==
-14.00 3.352530e-01
-13.00 2.171723e-01
-12.00 1.206734e-01
-11.00 5.601387e-02
-10.00 2.204013e-02
-9.00 8.301997e-03
-8.00 3.611586e-03
-7.00 1.814319e-03
-6.00 9.301334e-04
-5.00 4.634955e-04
-4.00 2.250785e-04
-3.00 1.088422e-04
-2.00 5.432930e-05
-1.00 2.896837e-05
0.00 1.655600e-05


==> figs/data/APP_coh_SF9_Pi-3.00_OS5.dat <==
-19.00 3.259158e-01
-18.00 1.953340e-01
-17.00 9.589264e-02
-16.00 3.717542e-02
-15.00 1.177781e-02
-14.00 3.802054e-03
-13.00 1.578562e-03
-12.00 7.412080e-04
-11.00 3.373534e-04
-10.00 1.439663e-04
-9.00 5.788501e-05


==> figs/data/APP_coh_SNR_SIR_SF7_F20_OS5_PERtarget0.10.dat <==
10.000 -9.451
9.500 -9.442
9.000 -9.432
8.500 -9.418
8.000 -9.402
7.500 -9.381
7.000 -9.355
6.500 -9.322
6.000 -9.281
5.500 -9.227
5.000 -9.158
4.500 -9.070
4.000 -8.954
3.500 -8.796
3.000 -8.558
2.500 -8.267
2.000 -7.814
1.500 -7.122
1.000 -6.151
0.500 -4.788
-0.000 -2.695


==> figs/data/APP_coh_SNR_SIR_SF7_F20_Pi0.00_OS5_PERtarget0.10.dat <==
10.000 -9.448
9.500 -9.439
9.000 -9.427
8.500 -9.413
8.000 -9.395
7.500 -9.372
7.000 -9.344
6.500 -9.308
6.000 -9.263
5.500 -9.205
5.000 -9.130
4.500 -9.033
4.000 -8.906
3.500 -8.731
3.000 -8.486
2.500 -8.150
2.000 -7.637
1.500 -6.906
1.000 -5.900
0.500 -4.505
-0.000 -2.391


==> figs/data/PER_APP_FER_NONcoh_SF7_F20_Pi-3.00_tauCFO0.00_OS5_newCorrected_window5_s2_comb8_noOmega.dat <==
-12.00 9.989662e-01
-11.00 9.727688e-01
-10.00 8.063401e-01
-9.00 5.001350e-01
-8.00 2.741190e-01
-7.00 1.588405e-01
-6.00 9.205633e-02
-5.00 4.959151e-02
-4.00 2.422304e-02
-3.00 1.060951e-02
-2.00 4.167532e-03
-1.00 1.512374e-03
0.00 5.520783e-04
1.00 2.278564e-04


==> figs/data/PER_APP_FER_NONcoh_SF7_F20_Pi-3.00_tauCFO0.50_OS5_newCorrected_window5_s2_comb8.dat <==
-12.00 9.987578e-01
-11.00 9.674346e-01
-10.00 7.711835e-01
-9.00 4.213264e-01
-8.00 1.825264e-01
-7.00 8.176363e-02
-6.00 3.802428e-02
-5.00 1.722527e-02
-4.00 7.779075e-03
-3.00 3.694128e-03
-2.00 1.916492e-03
-1.00 1.087417e-03
0.00 6.522266e-04
1.00 3.953240e-04


==> figs/data/PER_APP_FER_NONcoh_SF7_F20_Pi0.00_tauCFO0.00_OS5_newCorrected_window5_noOmega.dat <==
-10.00 9.425478e-01
-8.00 7.089901e-01
-6.00 5.297218e-01
-4.00 3.875547e-01
-2.00 2.875216e-01
0.00 2.225450e-01
2.00 1.772698e-01
4.00 1.418391e-01
6.00 1.133554e-01
8.00 9.203070e-02
10.00 7.853007e-02
12.00 7.146577e-02


==> figs/data/PER_APP_FER_NONcoh_SF7_F20_Pi0.00_tauCFO0.50_OS5_newCorrected_window3_s2__comb8.dat <==
-10.00 9.340432e-01
-8.00 6.524461e-01
-6.00 4.256297e-01
-4.00 2.573456e-01
-2.00 1.580055e-01
0.00 1.060285e-01
2.00 7.769195e-02
4.00 6.120686e-02
6.00 5.116457e-02
8.00 4.478797e-02
10.00 4.065803e-02
12.00 3.798276e-02


==> figs/data/PER_APP_FER_NONcoh_SF7_F20_Pi0.00_tauCFO0.50_OS5_newCorrected_window3_s2_comb8.dat <==
-10.00 9.340432e-01
-8.00 6.524461e-01
-6.00 4.256297e-01
-4.00 2.573456e-01
-2.00 1.580055e-01
0.00 1.060285e-01
2.00 7.769195e-02
4.00 6.120686e-02
6.00 5.116457e-02
8.00 4.478797e-02
10.00 4.065803e-02
12.00 3.798276e-02


==> figs/data/PER_APP_FER_coh_SF7_F20_Pi-3.00_tauCFO0.00_OS5_newCorrected_window5_s2_comb8.dat <==
-12.00 9.210464e-01
-11.00 6.758379e-01
-10.00 3.474693e-01
-9.00 1.433794e-01
-8.00 6.343736e-02
-7.00 3.218131e-02
-6.00 1.656836e-02
-5.00 8.138033e-03
-4.00 3.766862e-03
-3.00 1.648580e-03
-2.00 6.973746e-04
-1.00 2.990890e-04
0.00 1.376051e-04


==> figs/data/PER_APP_FER_coh_SF7_F20_Pi-3.00_tauCFO0.50_OS5_newCorrected_window5_s2_comb8.dat <==
-12.00 9.187176e-01
-11.00 6.650930e-01
-10.00 3.262216e-01
-9.00 1.192754e-01
-8.00 4.347364e-02
-7.00 1.859246e-02
-6.00 8.779144e-03
-5.00 4.480741e-03
-4.00 2.520289e-03
-3.00 1.544060e-03
-2.00 9.945666e-04
-1.00 6.507395e-04
0.00 4.216339e-04


==> figs/data/PER_APP_FER_coh_SF7_F20_Pi0.00_tauCFO0.00_OS5_newCorrected_window5.dat <==
-10.00 5.800301e-01
-9.00 4.029836e-01
-8.00 3.021936e-01
-7.00 2.386767e-01
-6.00 1.918633e-01
-5.00 1.557796e-01
-4.00 1.276883e-01
-3.00 1.056547e-01
-2.00 8.823657e-02
-1.00 7.434584e-02
0.00 6.316447e-02
1.00 5.409013e-02
2.00 4.668803e-02
3.00 4.064266e-02
4.00 3.571581e-02
5.00 3.171733e-02
6.00 2.848928e-02
7.00 2.589866e-02
8.00 2.383316e-02
9.00 2.219709e-02
10.00 2.090674e-02
11.00 1.988707e-02
12.00 1.907165e-02


==> figs/data/PER_APP_FER_coh_SF7_F20_Pi0.00_tauCFO0.50_OS5_newCorrected_window5.dat <==
-10.00 5.407621e-01
-9.00 3.411705e-01
-8.00 2.268909e-01
-7.00 1.578234e-01
-6.00 1.117349e-01
-5.00 8.110480e-02
-4.00 6.132741e-02
-3.00 4.872919e-02
-2.00 4.063953e-02
-1.00 3.530860e-02
0.00 3.167644e-02
1.00 2.912634e-02
2.00 2.729609e-02
3.00 2.596236e-02
4.00 2.497931e-02
5.00 2.424752e-02
6.00 2.369739e-02
7.00 2.327952e-02
8.00 2.295865e-02
9.00 2.270963e-02
10.00 2.251452e-02
11.00 2.236050e-02
12.00 2.223833e-02


==> figs/data/PER_MC_SF11_F20_Fpr8_Pi-3.00_Coh0_Estim0_OS10_phOffset1_0.dat <==
-24.00 9.999900e-01
-23.00 9.991000e-01
-22.00 9.615700e-01
-21.00 7.278800e-01
-20.00 3.765500e-01
-19.00 1.783200e-01
-18.00 9.363000e-02
-17.00 4.527000e-02
-16.00 2.182000e-02
-15.00 8.420000e-03
-14.00 2.640000e-03
-13.00 8.900000e-04
-12.00 2.100000e-04
-11.00 1.000000e-05


==> figs/data/PER_MC_SF11_F20_Fpr8_Pi-3.00_Coh1_Estim0_OS10_phOffset1_0.dat <==
-24.00 9.987200e-01
-23.00 9.656500e-01
-22.00 7.418100e-01
-21.00 3.439700e-01
-20.00 1.037100e-01
-19.00 3.306000e-02
-18.00 1.431000e-02
-17.00 6.120000e-03
-16.00 2.680000e-03
-15.00 8.700000e-04
-14.00 3.200000e-04
-13.00 1.500000e-04
-12.00 0.000000e+00
-11.00 2.000000e-05


==> figs/data/PER_MC_SF11_F20_Fpr8_Pi-3.00_lambda0.00_Coh0_Estim0_sigmaPhi0.00_OS10_phOffset1_CFOJitter0_JittPerc0.00_2Eqs1_0.dat <==
-24.00 9.999920e-01
-23.00 9.989050e-01
-22.00 9.607280e-01
-21.00 7.171680e-01
-20.00 3.566000e-01
-19.00 1.629980e-01
-18.00 8.453100e-02
-17.00 4.237300e-02
-16.00 1.937900e-02
-15.00 7.787000e-03
-14.00 2.632000e-03
-13.00 7.340000e-04
-12.00 1.720000e-04
-11.00 3.500000e-05


==> figs/data/PER_MC_SF11_F20_Fpr8_Pi-3.00_lambda0.00_Coh1_Estim0_sigmaPhi0.00_OS10_phOffset1_CFOJitter0_JittPerc0.00_2Eqs1_0.dat <==
-24.00 9.989580e-01
-23.00 9.656990e-01
-22.00 7.390570e-01
-21.00 3.370530e-01
-20.00 9.897600e-02
-19.00 3.054900e-02
-18.00 1.284800e-02
-17.00 5.498000e-03
-16.00 2.299000e-03
-15.00 7.930000e-04
-14.00 2.530000e-04
-13.00 6.600000e-05
-12.00 2.000000e-05
-11.00 2.000000e-06


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_Coh0_Estim0_OS10_phOffset1_0.dat <==
-14.00 1.000000e+00
-13.00 9.999000e-01
-12.00 9.959700e-01
-11.00 9.542900e-01
-10.00 7.881400e-01
-9.00 5.331500e-01
-8.00 3.262900e-01
-7.00 1.933600e-01
-6.00 1.109200e-01
-5.00 5.915000e-02
-4.00 2.851000e-02
-3.00 1.286000e-02
-2.00 5.470000e-03
-1.00 2.260000e-03
0.00 9.100000e-04
1.00 4.600000e-04


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_Coh1_Estim0_OS10_phOffset1_0.dat <==
-14.00 9.992500e-01
-13.00 9.867200e-01
-12.00 9.036600e-01
-11.00 6.689400e-01
-10.00 3.688400e-01
-9.00 1.700600e-01
-8.00 7.956000e-02
-7.00 4.026000e-02
-6.00 2.023000e-02
-5.00 1.082000e-02
-4.00 5.220000e-03
-3.00 2.720000e-03
-2.00 1.340000e-03
-1.00 9.100000e-04
0.00 4.000000e-04
1.00 2.100000e-04


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_Coh1_Estim2_OS10_phOffset1_sigmaPhi0.2_0.dat <==
-14.00 9.994800e-01
-13.00 9.922000e-01
-12.00 9.305200e-01
-11.00 7.323800e-01
-10.00 4.368400e-01
-9.00 2.134600e-01
-8.00 1.037900e-01
-7.00 5.551000e-02
-6.00 2.975000e-02
-5.00 1.652000e-02
-4.00 8.900000e-03
-3.00 4.600000e-03
-2.00 2.710000e-03
-1.00 1.940000e-03
0.00 9.300000e-04
1.00 7.500000e-04


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_Coh1_Estim2_OS10_phOffset1_sigmaPhi0.3_0.dat <==
-14.00 9.997700e-01
-13.00 9.960100e-01
-12.00 9.587700e-01
-11.00 8.156700e-01
-10.00 5.539500e-01
-9.00 3.180200e-01
-8.00 1.725300e-01
-7.00 1.013900e-01
-6.00 6.106000e-02
-5.00 4.002000e-02
-4.00 2.577000e-02
-3.00 1.841000e-02
-2.00 1.335000e-02
-1.00 1.073000e-02
0.00 8.620000e-03
1.00 7.740000e-03


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_Coh1_Estim2_OS10_phOffset1_sigmaPhi0.4_0.dat <==
-14.00 9.999300e-01
-13.00 9.984900e-01
-12.00 9.828300e-01
-11.00 9.065900e-01
-10.00 7.346500e-01
-9.00 5.297500e-01
-8.00 3.635800e-01
-7.00 2.608500e-01
-6.00 1.891700e-01
-5.00 1.488900e-01
-4.00 1.179000e-01
-3.00 1.001400e-01
-2.00 8.743000e-02
-1.00 7.859000e-02
0.00 7.334000e-02
1.00 6.912000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_lambda0.00_Coh0_Estim0_sigmaPhi0.00_OS10_phOffset1_CFOJitter0_JittPerc0.00_2Eqs1_0.dat <==
-14.00 9.999980e-01
-13.00 9.998810e-01
-12.00 9.957060e-01
-11.00 9.490930e-01
-10.00 7.724900e-01
-9.00 5.092870e-01
-8.00 3.022320e-01
-7.00 1.765300e-01
-6.00 1.001550e-01
-5.00 5.367900e-02
-4.00 2.663700e-02
-3.00 1.152200e-02
-2.00 4.507000e-03
-1.00 1.708000e-03
0.00 5.850000e-04
1.00 2.180000e-04


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_lambda0.00_Coh1_Estim0_OS10_phOffset1_CFOJitter0_JittPerc0.10_2Eqs1_filt_0.dat <==
-14.00 9.993400e-01
-13.00 9.872700e-01
-12.00 9.019200e-01
-11.00 6.638100e-01
-10.00 3.595000e-01
-9.00 1.628400e-01
-8.00 7.405000e-02
-7.00 3.537000e-02
-6.00 1.831000e-02
-5.00 9.240000e-03
-4.00 3.910000e-03
-3.00 1.720000e-03
-2.00 8.200000e-04
-1.00 4.400000e-04
0.00 1.400000e-04
1.00 5.000000e-05


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_lambda0.00_Coh1_Estim0_sigmaPhi0.00_OS10_phOffset1_CFOJitter0_JittPerc0.00_2Eqs1_0.dat <==
-14.00 9.992780e-01
-13.00 9.871120e-01
-12.00 9.027360e-01
-11.00 6.635380e-01
-10.00 3.609910e-01
-9.00 1.613960e-01
-8.00 7.329100e-02
-7.00 3.596700e-02
-6.00 1.805600e-02
-5.00 8.950000e-03
-4.00 4.197000e-03
-3.00 1.781000e-03
-2.00 7.550000e-04
-1.00 2.950000e-04
0.00 1.220000e-04
1.00 5.500000e-05


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_lambda0.00_Coh1_Estim2_sigmaPhi0.20_OS10_phOffset1_CFOJitter0_JittPerc0.00_2Eqs1_0.dat <==
-14.00 9.996120e-01
-13.00 9.919140e-01
-12.00 9.307190e-01
-11.00 7.280790e-01
-10.00 4.284230e-01
-9.00 2.051250e-01
-8.00 9.635400e-02
-7.00 4.944200e-02
-6.00 2.648000e-02
-5.00 1.397500e-02
-4.00 7.295000e-03
-3.00 3.603000e-03
-2.00 1.782000e-03
-1.00 9.020000e-04
0.00 4.830000e-04
1.00 2.550000e-04


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_lambda0.00_Coh1_Estim2_sigmaPhi0.30_OS10_phOffset1_CFOJitter0_JittPerc0.00_2Eqs1_0.dat <==
-14.00 9.998220e-01
-13.00 9.959220e-01
-12.00 9.588720e-01
-11.00 8.125500e-01
-10.00 5.488690e-01
-9.00 3.072780e-01
-8.00 1.642400e-01
-7.00 9.279500e-02
-6.00 5.614300e-02
-5.00 3.545000e-02
-4.00 2.320800e-02
-3.00 1.594700e-02
-2.00 1.155100e-02
-1.00 8.939000e-03
0.00 7.240000e-03
1.00 6.190000e-03


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_lambda0.00_Coh1_Estim2_sigmaPhi0.40_OS10_phOffset1_CFOJitter0_JittPerc0.10_2Eqs1_0.dat <==
-14.00 9.999400e-01
-13.00 9.985220e-01
-12.00 9.823800e-01
-11.00 9.047940e-01
-10.00 7.284130e-01
-9.00 5.196160e-01
-8.00 3.543970e-01
-7.00 2.482410e-01
-6.00 1.810230e-01
-5.00 1.388740e-01
-4.00 1.117840e-01
-3.00 9.323300e-02
-2.00 8.109400e-02
-1.00 7.259600e-02
0.00 6.637900e-02
1.00 6.265900e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_lambda0.50_Coh0_Estim0_OS10_phOffset1_CFOJitter0_JittPerc0.10_2Eqs1_0.dat <==
-12.00 9.948800e-01
-11.00 9.430800e-01
-10.00 7.441600e-01
-9.00 4.505300e-01
-8.00 2.234600e-01
-7.00 1.047600e-01
-6.00 4.588000e-02
-5.00 1.999000e-02
-4.00 8.510000e-03
-3.00 4.250000e-03
-2.00 1.650000e-03
-1.00 1.070000e-03
0.00 6.500000e-04
1.00 3.700000e-04


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi-3.00_lambda0.50_Coh1_Estim0_OS10_phOffset1_CFOJitter0_JittPerc0.10_2Eqs1_filt_0.dat <==
-14.00 9.992900e-01
-13.00 9.867500e-01
-12.00 8.986200e-01
-11.00 6.527200e-01
-10.00 3.383300e-01
-9.00 1.383000e-01
-8.00 5.360000e-02
-7.00 2.206000e-02
-6.00 9.480000e-03
-5.00 4.870000e-03
-4.00 2.160000e-03
-3.00 1.490000e-03
-2.00 9.300000e-04
-1.00 5.300000e-04
0.00 3.400000e-04
1.00 1.900000e-04


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_Coh1_Estim0_OS10_phOffset1_0.dat <==
-14.00 9.995500e-01
-13.00 9.929100e-01
-12.00 9.496300e-01
-11.00 8.157100e-01
-10.00 6.263600e-01
-9.00 4.582400e-01
-8.00 3.497100e-01
-7.00 2.764500e-01
-6.00 2.207100e-01
-5.00 1.778000e-01
-4.00 1.470000e-01
-3.00 1.223700e-01
-2.00 1.028900e-01
-1.00 8.778000e-02
0.00 7.715000e-02
1.00 6.648000e-02
2.00 5.913000e-02
3.00 5.332000e-02
4.00 4.873000e-02
5.00 4.466000e-02
6.00 4.082000e-02
7.00 3.853000e-02
8.00 3.604000e-02
9.00 3.443000e-02
10.00 3.316000e-02
11.00 3.208000e-02
12.00 3.100000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda0.00_Coh0_Estim0_OS10_phOffset1_0.dat <==
-14.00 1.000000e+00
-12.00 9.993700e-01
-10.00 9.623400e-01
-8.00 8.054800e-01
-6.00 6.055400e-01
-4.00 4.427000e-01
-2.00 3.310900e-01
0.00 2.536400e-01
2.00 2.027100e-01
4.00 1.658800e-01
6.00 1.408100e-01
8.00 1.208900e-01
10.00 1.070200e-01
12.00 9.766000e-02
14.00 9.016000e-02
16.00 8.342000e-02
18.00 7.730000e-02
20.00 7.340000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda0.00_Coh0_Estim0_OS10_phOffset1_2Eqs_1_0.dat <==
-14.00 1.000000e+00
-12.00 9.991900e-01
-10.00 9.499200e-01
-8.00 7.583300e-01
-6.00 5.546500e-01
-4.00 4.058200e-01
-2.00 3.029300e-01
0.00 2.339600e-01
2.00 1.859000e-01
4.00 1.530900e-01
6.00 1.280100e-01
8.00 1.091700e-01
10.00 9.674000e-02
12.00 8.728000e-02
14.00 7.993000e-02
16.00 7.311000e-02
18.00 6.702000e-02
20.00 6.368000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda0.00_Coh1_Estim0_OS10_phOffset1_2Eqs_1_0.dat <==
-14.00 9.995300e-01
-12.00 9.447000e-01
-10.00 5.971400e-01
-8.00 3.153900e-01
-6.00 1.975200e-01
-4.00 1.298600e-01
-2.00 8.925000e-02
0.00 6.402000e-02
2.00 4.751000e-02
4.00 3.669000e-02
6.00 2.895000e-02
8.00 2.488000e-02
10.00 2.141000e-02
12.00 1.892000e-02
14.00 1.748000e-02
16.00 1.643000e-02
18.00 1.518000e-02
20.00 1.503000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda0.50_Coh0_Estim0_OS10_phOffset1_2Eqs_1_0.dat <==
-14.00 1.000000e+00
-12.00 9.990400e-01
-10.00 9.445600e-01
-8.00 7.290700e-01
-6.00 4.714100e-01
-4.00 2.776700e-01
-2.00 1.651400e-01
0.00 1.113100e-01
2.00 8.038000e-02
4.00 6.306000e-02
6.00 5.276000e-02
8.00 4.642000e-02
10.00 4.247000e-02
12.00 4.034000e-02
14.00 3.867000e-02
16.00 3.796000e-02
18.00 3.716000e-02
20.00 3.738000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda0.50_Coh1_Estim0_OS10_phOffset1_2Eqs_1_0.dat <==
-14.00 9.995000e-01
-12.00 9.402100e-01
-10.00 5.606300e-01
-8.00 2.441000e-01
-6.00 1.204700e-01
-4.00 6.395000e-02
-2.00 4.190000e-02
0.00 3.252000e-02
2.00 2.790000e-02
4.00 2.564000e-02
6.00 2.453000e-02
8.00 2.360000e-02
10.00 2.319000e-02
12.00 2.322000e-02
14.00 2.294000e-02
16.00 2.254000e-02
18.00 2.234000e-02
20.00 2.250000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda10.30_Coh0_Estim0_OS10_phOffset1_0.dat <==
-14.00 1.000000e+00
-12.00 9.993400e-01
-10.00 9.621300e-01
-8.00 8.050500e-01
-6.00 6.012200e-01
-4.00 4.331500e-01
-2.00 3.145900e-01
0.00 2.364700e-01
2.00 1.809100e-01
4.00 1.429800e-01
6.00 1.170800e-01
8.00 9.853000e-02
10.00 8.560000e-02
12.00 7.680000e-02
14.00 7.046000e-02
16.00 6.614000e-02
18.00 6.236000e-02
20.00 5.926000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda10.50_Coh0_Estim0_OS10_phOffset1_0.dat <==
-14.00 1.000000e+00
-12.00 9.993800e-01
-10.00 9.606800e-01
-8.00 8.053700e-01
-6.00 5.993800e-01
-4.00 4.276400e-01
-2.00 3.072600e-01
0.00 2.270200e-01
2.00 1.730100e-01
4.00 1.358900e-01
6.00 1.116800e-01
8.00 9.438000e-02
10.00 8.205000e-02
12.00 7.344000e-02
14.00 6.692000e-02
16.00 6.323000e-02
18.00 5.966000e-02
20.00 5.701000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda20.30_Coh1_Estim0_OS10_phOffset1_0.dat <==
-14.00 9.995200e-01
-12.00 9.491300e-01
-10.00 6.243300e-01
-8.00 3.504100e-01
-6.00 2.190100e-01
-4.00 1.421500e-01
-2.00 9.939000e-02
0.00 7.324000e-02
2.00 5.585000e-02
4.00 4.591000e-02
6.00 3.942000e-02
8.00 3.439000e-02
10.00 3.189000e-02
12.00 2.987000e-02
14.00 2.874000e-02
16.00 2.767000e-02
18.00 2.675000e-02
20.00 2.632000e-02


==> figs/data/PER_MC_SF7_F20_Fpr8_Pi0.00_lambda20.50_Coh1_Estim0_OS10_phOffset1_0.dat <==
-14.00 9.996500e-01
-12.00 9.490300e-01
-10.00 6.203500e-01
-8.00 3.451000e-01
-6.00 2.126700e-01
-4.00 1.401000e-01
-2.00 9.554000e-02
0.00 7.108000e-02
2.00 5.467000e-02
4.00 4.445000e-02
6.00 3.813000e-02
8.00 3.359000e-02
10.00 3.128000e-02
12.00 2.924000e-02
14.00 2.832000e-02
16.00 2.693000e-02
18.00 2.672000e-02
20.00 2.604000e-02


==> figs/data/PER_MC_SF9_F20_Fpr8_Pi-3.00_lambda0.00_Coh0_Estim0_OS10_phOffset1_2Eqs0_0.dat <==
-19.00 1.000000e+00
-18.00 9.997800e-01
-17.00 9.893000e-01
-16.00 8.841300e-01
-15.00 5.986100e-01
-14.00 3.295100e-01
-13.00 1.771100e-01
-12.00 9.538000e-02
-11.00 4.954000e-02
-10.00 2.215000e-02
-9.00 9.830000e-03
-8.00 3.450000e-03
-7.00 1.340000e-03
-6.00 3.200000e-04
-5.00 1.400000e-04


==> figs/data/PER_MC_SF9_F20_Fpr8_Pi-3.00_lambda0.00_Coh0_Estim0_sigmaPhi0.00_OS10_phOffset1_CFOJitter0_JittPerc0.00_2Eqs1_0.dat <==
-19.00 9.999980e-01
-18.00 9.997410e-01
-17.00 9.886430e-01
-16.00 8.767830e-01
-15.00 5.801950e-01
-14.00 3.065240e-01
-13.00 1.611850e-01
-12.00 8.778700e-02
-11.00 4.523000e-02
-10.00 2.102300e-02
-9.00 8.648000e-03
-8.00 3.009000e-03
-7.00 9.280000e-04
-6.00 2.430000e-04
-5.00 5.000000e-05


==> figs/data/PER_MC_SF9_F20_Fpr8_Pi-3.00_lambda0.00_Coh1_Estim0_OS10_phOffset1_0.dat <==
-19.00 9.993670e-01
-18.00 9.833780e-01
-17.00 8.563060e-01
-16.00 5.287740e-01
-15.00 2.189170e-01
-14.00 7.922900e-02
-13.00 3.291800e-02
-12.00 1.553800e-02
-11.00 7.270000e-03
-10.00 3.148000e-03
-9.00 1.415000e-03
-8.00 5.550000e-04
-7.00 2.220000e-04
-6.00 1.070000e-04
-5.00 4.100000e-05


==> figs/data/PER_MC_SF9_F20_Fpr8_Pi-3.00_lambda0.00_Coh1_Estim0_sigmaPhi0.00_OS10_phOffset1_CFOJitter0_JittPerc0.00_2Eqs1_0.dat <==
-19.00 9.993380e-01
-18.00 9.835900e-01
-17.00 8.537200e-01
-16.00 5.226480e-01
-15.00 2.115020e-01
-14.00 7.267700e-02
-13.00 3.011100e-02
-12.00 1.407000e-02
-11.00 6.426000e-03
-10.00 2.692000e-03
-9.00 9.930000e-04
-8.00 3.560000e-04
-7.00 1.200000e-04
-6.00 4.500000e-05
-5.00 2.100000e-05


==> figs/data/PER_RES_SF11_Pi-3.00_OS10_phaseOffset1_coh0_twoEqs1_IoT_0.dat <==
-24.00 4.593390e-01
-23.00 2.913670e-01
-22.00 1.519360e-01
-21.00 6.368300e-02
-20.00 2.404000e-02
-19.00 1.008000e-02
-18.00 5.010000e-03
-17.00 2.455000e-03
-16.00 1.007000e-03
-15.00 4.120000e-04
-14.00 1.230000e-04
-13.00 2.800000e-05
-12.00 9.000000e-06
-11.00 4.000000e-06


==> figs/data/PER_RES_SF11_Pi-3.00_OS10_phaseOffset1_coh1_twoEqs1_IoT_0.dat <==
-24.00 2.884140e-01
-23.00 1.554340e-01
-22.00 6.493000e-02
-21.00 2.080300e-02
-20.00 5.222000e-03
-19.00 1.544000e-03
-18.00 6.460000e-04
-17.00 3.140000e-04
-16.00 1.100000e-04
-15.00 3.900000e-05
-14.00 1.400000e-05
-13.00 2.000000e-06
-12.00 3.000000e-06
-11.00 0.000000e+00


==> figs/data/PER_RES_SF7_Pi-3.00_OS10_phaseOffset1_coh0_twoEqs1_IoT_0.dat <==
-14.00 4.895350e-01
-13.00 3.612930e-01
-12.00 2.400180e-01
-11.00 1.424050e-01
-10.00 7.520200e-02
-9.00 3.861500e-02
-8.00 2.024700e-02
-7.00 1.105900e-02
-6.00 6.025000e-03
-5.00 2.964000e-03
-4.00 1.446000e-03
-3.00 5.960000e-04
-2.00 2.200000e-04
-1.00 8.100000e-05
0.00 2.100000e-05
1.00 8.000000e-06


==> figs/data/PER_RES_SF7_Pi-3.00_OS10_phaseOffset1_coh1_twoEqs1_IoT_0.dat <==
-14.00 3.014030e-01
-13.00 1.945610e-01
-12.00 1.096540e-01
-11.00 5.331800e-02
-10.00 2.235200e-02
-9.00 9.023000e-03
-8.00 3.844000e-03
-7.00 1.860000e-03
-6.00 9.730000e-04
-5.00 4.450000e-04
-4.00 2.010000e-04
-3.00 1.010000e-04
-2.00 3.600000e-05
-1.00 1.200000e-05
0.00 2.000000e-06
1.00 0.000000e+00


==> figs/data/PER_RES_SF9_Pi-3.00_OS10_phaseOffset1_coh0_twoEqs1_IoT_0.dat <==
-19.00 4.903740e-01
-18.00 3.399380e-01
-17.00 2.032600e-01
-16.00 1.028510e-01
-15.00 4.590300e-02
-14.00 2.033600e-02
-13.00 1.013900e-02
-12.00 5.100000e-03
-11.00 2.560000e-03
-10.00 1.116000e-03
-9.00 4.710000e-04
-8.00 1.600000e-04
-7.00 4.800000e-05
-6.00 1.000000e-05
-5.00 2.000000e-06


==> figs/data/PER_RES_SF9_Pi-3.00_OS10_phaseOffset1_coh1_twoEqs1_IoT_0.dat <==
-19.00 3.099940e-01
-18.00 1.851220e-01
-17.00 9.191900e-02
-16.00 3.645800e-02
-15.00 1.200000e-02
-14.00 3.765000e-03
-13.00 1.558000e-03
-12.00 7.140000e-04
-11.00 3.140000e-04
-10.00 1.370000e-04
-9.00 4.600000e-05
-8.00 1.400000e-05
-7.00 6.000000e-06
-6.00 3.000000e-06
-5.00 0.000000e+00


==> figs/data/RES_SF11_Pi-3.00_OS10_phaseOffset0_symmetries0_0.dat <==
-24.00 4.595850e-01
-23.00 2.925060e-01
-22.00 1.532080e-01
-21.00 6.511700e-02
-20.00 2.526900e-02
-19.00 1.100500e-02
-18.00 5.276000e-03
-17.00 2.580000e-03
-16.00 1.107000e-03
-15.00 4.450000e-04
-14.00 1.490000e-04
-13.00 3.500000e-05
-12.00 1.000000e-05
-11.00 3.000000e-06


==> figs/data/RES_SF9_Pi-3.00_OS10_phaseOffset0_symmetries0_0.dat <==
-19.00 4.903550e-01
-18.00 3.418570e-01
-17.00 2.053220e-01
-16.00 1.050270e-01
-15.00 4.816900e-02
-14.00 2.208000e-02
-13.00 1.096300e-02
-12.00 5.667000e-03
-11.00 2.735000e-03
-10.00 1.180000e-03
-9.00 4.490000e-04
-8.00 1.710000e-04
-7.00 4.900000e-05
-6.00 1.500000e-05
-5.00 4.000000e-06


==> figs/data/SER_RES_SF11_Pi-3.00_OS10_phaseOffset1_coh1_0.dat <==
-24.00 2.874840e-01
-23.00 1.564420e-01
-22.00 6.566800e-02
-21.00 2.085400e-02
-20.00 5.488000e-03
-19.00 1.651000e-03
-18.00 7.860000e-04
-17.00 2.830000e-04
-16.00 1.250000e-04
-15.00 4.700000e-05


==> figs/data/SER_RES_SF7_Pi-3.00_OS10_phaseOffset1_coh0_0.dat <==
-14.00 4.903320e-01
-13.00 3.631010e-01
-12.00 2.421410e-01
-11.00 1.450400e-01
-10.00 7.801500e-02
-9.00 4.118300e-02
-8.00 2.210300e-02
-7.00 1.199500e-02
-6.00 6.509000e-03
-5.00 3.255000e-03
-4.00 1.581000e-03
-3.00 6.730000e-04
-2.00 2.460000e-04
-1.00 1.170000e-04
0.00 3.000000e-05
1.00 1.300000e-05


==> figs/data/SER_RES_SF7_Pi-3.00_OS10_phaseOffset1_coh1_0.dat <==
-14.00 3.018690e-01
-13.00 1.949690e-01
-12.00 1.103450e-01
-11.00 5.392800e-02
-10.00 2.306500e-02
-9.00 9.596000e-03
-8.00 4.156000e-03
-7.00 2.115000e-03
-6.00 1.106000e-03
-5.00 5.400000e-04
-4.00 2.750000e-04
-3.00 1.270000e-04
-2.00 5.600000e-05
-1.00 3.600000e-05
0.00 1.200000e-05
1.00 9.000000e-06


==> figs/data/SER_RES_SF9_Pi-3.00_OS10_phaseOffset1_coh1_0.dat <==
-19.00 3.104080e-01
-18.00 1.857270e-01
-17.00 9.262700e-02
-16.00 3.708000e-02
-15.00 1.246700e-02
-14.00 4.078000e-03
-13.00 1.695000e-03
-12.00 7.980000e-04
-11.00 3.580000e-04
-10.00 1.540000e-04
-9.00 6.000000e-05
-8.00 2.300000e-05
-7.00 9.000000e-06
-6.00 8.000000e-06
-5.00 2.000000e-06

